R package SamplingStrata: new developments and extension to Spatial Sampling

The R package SamplingStrata was developed in 2011 as an instrument to optimize the design of stratified samples. The optimization is performed by considering the stratification variables available in the sampling frame, and the precision constraints on target estimates of the survey (Ballin & Barcaroli, 2014). The genetic algorithm at the basis of the optimization step explores the universe of the possible alternative stratifications determining for each of them the best allocation, that is the one of minumum total size that allows to satisfy the precision constraints: the final optimal solution is the one that ensures the global minimum sample size. One fundamental requirement to make this approach feasible is the possibility to estimate the variability of target variables in generated strata; in general, as target variable values are not available in the frame, but only proxy ones, anticipated variance is calculated by modelling the relations between target and proxy variables. In case of spatial sampling, it is important to consider not only the total model variance, but also the co-variance derived by the spatial auto-correlation. The last release of SamplingStrata enables to consider both components of variance, thus allowing to harness spatial auto-correlation in order to obtain more efficient samples.

==> output/reportSimPop.txt <==

 *** Linear model (gamma/sigma =  0.03519079 94.90611 ) ***
Sample size 306
Strata structure
  Domain Stratum Population Allocation SamplingRate Lower_X1 Upper_X1
1      1       1        261          2     0.007663        0        0
2      1       2        896        120     0.133481        1      110
3      1       3        572         83     0.144644      111      244
4      1       4        458         74     0.160555      245      460
5      1       5        147         27     0.184153      462     1072

  CV(P1)  CV(target)
    CV1   CV2  dom
1 0.013 0.031 DOM1

 *** Kriging (gamma/sigma =  0.08471407 51.97837 ) ***
Sample size 143
Strata structure
  Domain Stratum Population Allocation SamplingRate Lower_X1 Upper_X1
1      1       1        787         35     0.044784        0       49
2      1       2        542         31     0.057839       50      143
3      1       3        436         27     0.061531      144      259
4      1       4        355         25     0.069172      260      412
5      1       5        214         25     0.114936      413     1072

  CV(P1)  CV(target)
    CV1   CV2  dom
1 0.018 0.029 DOM1

 *** Spatial model (gamma/sigma =  0.1987917 27.30066 ) ***
Sample size 157
Strata structure
  Domain Stratum Population Allocation SamplingRate Lower_X1 Upper_X1
1      1       1        876         60     0.069024        0       60
2      1       2        646         43     0.066651       61      185
3      1       3        427         27     0.063615      186      313
4      1       4        290         20     0.067427      314      509
5      1       5         95          7     0.076338      510     1072

  CV(P1)  CV(target)
     CV1   CV2  dom
1 0.0178 0.026 DOM1

